Differentiating Modern and Prebiotic Earth Scenarios for TRAPPIST-1e: High-resolution Transmission Spectra and Predictions for JWST

The TRAPPIST-1 system is a priority target for terrestrial exoplanet characterization. TRAPPIST-1e, residing in the habitable zone, will be observed during the JWST GTO Program. Here, we assess the prospects of differentiating between prebiotic and modern Earth scenarios for TRAPPIST-1e via transmission spectroscopy. Using updated TRAPPIST-1 stellar models from the Mega-MUSCLES survey, we compute self-consistent model atmospheres for a 1 bar prebiotic Earth scenario and two modern Earth scenarios (1 and 0.5 bar eroded atmosphere). Our modern and prebiotic high-resolution transmission spectra (0.4 - 20 $\mu$m at $R \sim$ 100,000) are made available online. We conduct a Bayesian atmospheric retrieval analysis to ascertain the molecular detectability, abundance measurements, and temperature constraints achievable for both scenarios with JWST. We demonstrate that JWST can differentiate between our prebiotic and modern Earth scenarios within 20 NIRSpec Prism transits via CH$_4$ abundance measurements. However, JWST will struggle to detect O$_3$ for our modern Earth scenario to $> 2\,\sigma$ confidence within the nominal mission lifetime ($\sim$ 80 transits over 5 years). The agnostic combination of N$_2$O and/or O$_3$ offers better prospects, with a predicted detection significance of $2.7\,\sigma$ with 100 Prism transits. We show that combining MIRI LRS transits with Prism data provides little improvement to atmospheric constraints compared to observing additional Prism transits. Though biosignatures will be challenging to detect for TRAPPIST-1e with JWST, the abundances for several important molecules - CO$_2$, CH$_4$, and H$_2$O - can be measured to a precision of $\lesssim$ 0.7 dex (a factor of 5) within a 20 Prism transit JWST program.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
